Initial magnetic obliquities of normal radio pulsars from their kinematic ages

We study 35 isolated radio pulsars with known kinematic ages in the range $\sim$0.2--60~Myr and published estimates of the magnetic angle (obliquity) $\alpha$ between the magnetic and spin axes. Using the conventional model of pulsar spin-down, which predicts a gradual alignment of the magnetic and spin axes, and a phenomenological law of magnetic field decay, we integrate the evolution of each pulsar backward in time and estimate its initial magnetic angle $\alpha_0$ and initial spin period $P_0$ self-consistently. The uncertainties of the ages and of the magnetic angles are propagated by a Monte Carlo procedure, and the geometric (beaming) correction is applied. These are the first estimates of $\alpha_0$ based on ages that are independent of the pulsar timing. The reconstructed distribution of $\alpha_0$ is concentrated at intermediate angles and shows a lack of pulsars with $\alpha_0 \gtrsim 70^\circ$ with respect to both the isotropic distribution, $p(\alpha_0) \propto \sin\alpha_0$, and the distribution uniform in angle. Tests with mock pulsar samples show that the method recovers individual values of $\alpha_0$ reasonably well, but that part of the deficit can be produced by the method itself. The reconstructed initial periods, with a mean of $0.4$--$0.5$~s, are formally longer than those found in earlier works. Still, the same tests show that the method overestimates $P_0$, so that this result cannot be taken at face value.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



